Distributed Power Allocation Strategies for Parallel Relay Networks

We consider a source-destination pair assisted by parallel regenerative decode-and-forward relays operating in orthogonal channels. We investigate distributed power allocation strategies for this system with limited channel state information at the source and the relay nodes. We first propose a distributed decision mechanism for each relay to individually make its decision on whether to forward the source data. The decision mechanism calls for each relay that is able to decode the information from the source to compare its relay-to-destination channel gain with a given threshold. We identify the optimum distributed power allocation strategy that minimizes the total transmit power while providing a target signal-to-noise ratio at the destination with a target outage probability. The strategy dictates the optimum choices for the source power as well as the threshold value at the relays. Next, we consider two simpler distributed power allocation strategies, namely the passive source model where the source power and the relay threshold are fixed, and the single relay model where only one relay is allowed to forward the source data. These models are motivated by limitations on the available channel state information as well as ease of implementation as compared to the optimum distributed strategy. Simulation results are presented to demonstrate the performance of the proposed distributed power allocation schemes. Specifically, we observe significant power savings with proposed methods as compared to random relay selection.

==> TitleAbstract.txt <==
Title: Distributed Power Allocation Strategies for Parallel Relay Networks
Authors: Min Chen, Semih Serbetli and Aylin Yener
Comments: IEEE Transactions on Wireless Communications, accepted for publication. 10 pages, 7 figures 
Subj-class: Information Theory

We consider a source-destination pair assisted by parallel regenerative decode-and-forward relays operating in orthogonal channels. We investigate distributed power allocation strategies for this system with limited channel state information at the source and the relay nodes. We first propose a distributed decision mechanism for each relay to individually make its decision on whether to forward the source data. The decision mechanism calls for each relay that is able to decode the information from the source to compare its relay-to-destination channel gain with a given threshold. We identify the optimum distributed power allocation strategy that minimizes the total transmit power while providing a target signal-to-noise ratio at the destination with a target outage probability. The strategy dictates the optimum choices for the source power as well as the threshold value at the relays. Next, we consider two simpler distributed power allocation strategies, namely the passive source model where the source power and the relay threshold are fixed, and the single relay model where only one relay is allowed to forward the source data. These models are motivated by limitations on the available channel state information as well as ease of implementation as compared to the optimum distributed strategy. Simulation results are presented to demonstrate the performance of the proposed distributed power allocation schemes. Specifically, we observe significant power savings with proposed methods as compared to random relay selection.


==> readme.txt <==
This folder contains the files for the paper "Distributed Power Allocation Strategies for Parallel Relay Networks" co-authored by
Min Chen, Semih Serbetli and Aylin Yener. 

Specifically, following files are included :
* The Title/Abstract file of the paper (TitleAbstract.txt)
* The tex file of the paper (Yener_05-1002.tex)
* The figures in the paper
(Yener_05-1002_fig1.eps,...,Yener_05-1002_fig7.eps)
* The pdf/dvi/ps files of the paper produced by compiling
Yener_05-1002.tex (Yener_05-1002.pdf,Yener_05-1002.dvi,Yener_05-1002.ps).



